Can instability variations warn developers when open-source projects boost?

Although architecture instability has been studied and measured using a variety of metrics, a deeper analysis of which project parts are less stable and how such instability varies over time is still needed. While having more information on architecture instability is, in general, useful for any software development project, it is especially important in Open Source Software (OSS) projects where the supervision of the development process is more difficult to achieve. In particular, we are interested when OSS projects grow from a small controlled environment (i.e., the cathedral phase) to a community-driven project (i.e., the bazaar phase). In such a transition, the project often explodes in terms of software size and number of contributing developers. Hence, the complexity of the newly added features, and the frequency of the commits and files modified may cause significant variations of the instability of the structure of the classes and packages. Consequently, in this registered report we suggest ways to analyze the instability in OSS projects, especially during that sensitive phase where they become community-driven. We intend to suggest ways to predict the evolution of the instability in several OSS projects. Our preliminary results show that it seems possible to provide meaningful estimations that can be useful for OSS teams before a project grows in excess.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> reviews.txt <==
Before *** Friday, March 18 AoE ***, you have the opportunity to submit
a response letter in a single PDF, that is now available via HotCRP.
Please take note of the following:
* The response letter should address reviewer comments and questions.
* The response letter + revised report must not exceed 12 pages (plus 1
additional page of references).
* The response letter does not need to follow ACM formatting
instructions.
* If after reading the reviews, you would prefer to withdraw your
submission to enable you to improve the manuscript for submission to
another venue, you are free to do this. In this case, we wish you the
best of luck and are sure the reviews are helpful as you continue this
research.

With Kind Regards,
Jin & Raula

---

Review #32A
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This registered report introduces ways to analyze the instability of OSS projects and their evolution when they dive into community-driven development. The preliminary results show that such analysis may be helpful to warn OSS teams when their project size exceeds certain limits.

Comments for author
-------------------
Importance of the research question(s). The topic is worthy of attention, and the research questions are detailed enough.

Logic, rationale, and plausibility of the proposed hypotheses.
The hypotheses are logical and plausible. Furthermore, predicting the instability of a project before it occurs could be helpful for developers.

Soundness and feasibility of the methodology and analysis pipeline.
The manual analysis could hinder the feasibility of the methodology. It could be challenging to conduct the study given the too many projects to analyze. Although the methodology should apply statistical analysis, I could not find any reference of their usage in the methodology.

Dataset description. The study will be performed on a new dataset, whose details are provided. However, the risks related to creating such a dataset are not discussed. For example, the paper does not describe how to identify transitions between the cathedral and the bazaar phases.

The paper needs some proofreading.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #32B
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
In this registered report, the authors evaluate the architectural instability of OSS projects during their transition to a community-driven project. The goal is to identify unstable portions in the code base, which should be considered as a risk for project evolution. The authors plan to get confirmation from real developers from these projects.

Comments for author
-------------------
This study is an Exploratory RR that does not have a specific hypothesis. Instead, the authors aim to generally explore the instability of OSS architecture during a transition to a community-driven project, namely from the cathedra to bazaar phase. The RQs are meaningfully devised, and are relevant to architects, OSS contributors, and key stakeholders.

The execution plan is reasonably designed with details. I especially appreciate the dataset selection strategy, which considers the final evaluation of study results by real developers from selected projects. However, it is not clear what is the authors' definition of "We have access to the developers to ask for feedback"?

The authors have presented some preliminary analysis on the instabilities on four OSS projects. However, very limited discussion about the preliminary results is provided, and thus it is difficult for this reviewer to understand what is the key take-away message here.

RQ2 relies on the identification of the shift from the cathedral to the bazaar phase. It is not clear based on what criteria can the authors determine this shift in OSS? According to Fig 2, there seem to be waves of contributions. So the shift is not always one directional?

This paper needs some serious proofreading and improvement in the presentation. For example, in the abstract, there is "We intend as well to suggest as well ways to"...this is just an example. I generally find this paper is not particularly easy to follow. The writing needs to be polished. Also the figures need more auxiliary information, such as the legend for the x-axis and y-axis.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #32C
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
This report aims to discover architectural instability in the code.
It proposes to take several OSS projects,
and to find parts of the code where architectural
instability was high so to consider it a threat to the evolution of
the project.
The experiment is designed to evaluate findings with feedback from
developers from those projects.

Comments for author
-------------------
Overall, the topic is interesting and novel. New metrics and models for finding architectural hotspots in current OSS projects, if well designed, can help practitioners gain valuable insights and derive intervention strategies. The review of existing instability metrics seems to be complete. The execution plan and dataset is well-described. It is also good that some preliminary results are presented.

Below are some points of concern in my opinion:
1. One key motivation of this report is that the shift from "cathedral" to "bazaar" may bring risks to architectural instability in OSS. I am wondering whether there is any concrete examples or empirical evidence on the consequences of architecture instability.

2. It stills looks unclear to me why the specific two research questions are formulated. Why instability variations need to be "predicted" from other project metrics? Is computation and analysis of existing instability metrics not enough? Why the effect of new functionality is investigated for a new release but not bug fixes, refactorings, etc? Since the study plans to use interview, should the interviews become a new research question?

3. In Figure 3, it seems that instability metrics are much more "stable" than the ratio of modified files. It makes me wonder whether a prediction is feasible if only the ratio of modified files is used.

4. The article contains many unnecessarily long sentences amd a moderate amount of grammar errors, which hinders comprehension. When introducing instability metrics and study plans, some formalization can also help.
    
There is a bunch of very relevant papers which also include evolutionary analysis of OSS architecture and communities:
Zhou et al. On the scalability of Linux kernel maintainers' work. ESEC/FSE 2017
Tan et al. Scaling open source communities: an empirical study of the Linux kernel. ICSE '20
Zhang et al. Companies' Participation in OSS Development - An Empirical Study of OpenStack, IEEE Transactions on Software Engineering. 2021

